IMPULSE: Push First, Then Predict in V-JEPA 2 Feature Space

Latent world models such as V-JEPA 2 forecast in the feature space of a video encoder, but one look at an object does not reveal how hard it is to rotate, how much it bounces or how much it slides. People find out by trying: a few pokes reveal how an object responds. IMPULSE, named after the impulse response it infers, gives a predictor in frozen V-JEPA 2 feature space the same ability. A Bayesian contact memory summarizes three short calibration pushes, a predicted object pose carries it into the predictor, and a lightweight random-Fourier pose head lets the predictor use the pose. On 512 fresh objects, in a pre-specified held-out confirmation with models sealed before the data existed, the memory lowers the 1-second feature-forecast error by 11.6-12.8% relative to the same predictor without experience, for all 8 training seeds, with a 95% seed-and-object interval excluding zero. The gain also holds for 128 objects with out-of-range physics (11.7-14.0%), and the full extension beats a plain predictor by 15.5-16.6%. An information-ladder argument, exact for ideal predictors, shows that physics reaches the features only through motion, so we measure how much the pathway lets pose help. On fresh objects, the Fourier head roughly triples the gain of a perfect memory over plain pose tokens (2.8-3.2 times). Raw push measurements fed through the same pathway give a similar gain, so the Bayesian summary is not required; it condenses the trials into eight interpretable numbers. The gain is absent at contact onset and grows afterwards.

==> data_memory.dat <==
slot rough slippery
0 1.0160 0.9237
1 0.0028 0.9830
2 -1.1768 -0.6625
3 1.5991 1.2206
4 -0.2417 0.9813
5 -1.3578 -0.7373
6 0.6318 0.6087
7 1.6145 0.6961


==> data_seeds.dat <==
cell seed diff
0 0 -0.069380
0 1 -0.050288
0 2 -0.038382
0 3 -0.037082
0 4 -0.039888
0 5 -0.058113
0 6 -0.033865
0 7 -0.060413
1 0 -0.072557
1 1 -0.052596
1 2 -0.042530
1 3 -0.049505
1 4 -0.050428
1 5 -0.057379
1 6 -0.036020
1 7 -0.064961
2 0 -0.065677
2 1 -0.054074
2 2 -0.049418
2 3 -0.040164
2 4 -0.056738
2 5 -0.060666
2 6 -0.043111
2 7 -0.060956
3 0 -0.089887
3 1 -0.069806
3 2 -0.054615
3 3 -0.066631
3 4 -0.076247
3 5 -0.051474
3 6 -0.049460
3 7 -0.066584


==> data_seeds_ci.dat <==
cell mean lo hi
0 -0.048426 -0.060227 -0.036626
1 -0.053247 -0.064333 -0.042160
2 -0.053850 -0.070404 -0.037297
3 -0.065588 -0.084361 -0.046814


==> data_time.dat <==
cohort t rel lo hi
0 0.2 -0.223 -4.556 4.110
0 0.5 -8.844 -10.632 -7.057
0 1.0 -11.648 -14.486 -8.809
1 0.2 0.061 -6.852 6.974
1 0.5 -8.671 -11.862 -5.480
1 1.0 -11.735 -15.342 -8.127

